Zero-Shot Text Matching for Automated Auditing using Sentence Transformers

Natural language processing methods have several applications in automated auditing, including document or passage classification, information retrieval, and question answering. However, training such models requires a large amount of annotated data which is scarce in industrial settings. At the same time, techniques like zero-shot and unsupervised learning allow for application of models pre-trained using general domain data to unseen domains. In this work, we study the efficiency of unsupervised text matching using Sentence-Bert, a transformer-based model, by applying it to the semantic similarity of financial passages. Experimental results show that this model is robust to documents from in- and out-of-domain data.

==> data/dataset_stats.txt <==
                                    num_blobs   num_words  requirements_to_evaluate  requirements_to_consider  annotated_reqs
banz_data_ifrs_de                     70203.0   1144226.0                       NaN                       NaN             NaN
cleaned_data_en_duplicates_removed    70977.0  19274397.0                       NaN                       NaN             NaN
ifrs_en_train                         12486.0    813854.0                    1304.0                     669.0           543.0
ifrs_de_train                         20522.0   1234917.0                    1304.0                     758.0           586.0
hgb_is_train                          51392.0   2187439.0                     447.0                     447.0           274.0
ifrs_translated_train                  9438.0    647346.0                       0.0                     434.0           430.0
ifrs_en_val                            1744.0    119562.0                    1304.0                     491.0           394.0
ifrs_de_val                            2281.0    160180.0                    1304.0                     761.0           448.0
hgb_is_val                             3070.0    127303.0                     447.0                     447.0           175.0
ifrs_test_seen                         4687.0    316515.0                    1304.0                     773.0           926.0
ifrs_test_unseen                        449.0     33926.0                    1304.0                      15.0            13.0
ifrs_en_test_seen                      1869.0    140768.0                    1304.0                     669.0           434.0
ifrs_en_test_unseen                     272.0     21333.0                    1304.0                       7.0             5.0
ifrs_de_test_seen                      2818.0    175747.0                    1304.0                     758.0           492.0
ifrs_de_test_unseen                     177.0     12593.0                    1304.0                       8.0             8.0
hgb_is_test                            3110.0    127870.0                     447.0                     447.0           168.0
hgb_fs_test                            1502.0     81059.0                    1175.0                     121.0            89.0
gaap_nl_test                           2936.0    101635.0                    1118.0                    1118.0           387.0

==> data/results_f1.csv <==
"Name","ModelInit.bert_model_name","unsupervised_training.training_method","unsupervised_training.num_epochs","supervised_training.num_epochs","supervised_training_data.train_paths","ifrs_de_test_seen/metrics/f1_score","ifrs_de_test_unseen/metrics/f1_score","ifrs_en_test_seen/metrics/f1_score","ifrs_en_test_unseen/metrics/f1_score","ifrs_test_seen/metrics/f1_score","ifrs_test_unseen/metrics/f1_score"
"026","bert-base-multilingual-cased","simcse","0","0","[""ifrs_en_train""]","0.0038531210458112993","0.002141714374843937","0.0031608977219995905","0.0018532988070195124","0.003577088318650198","0.001966994921729809"
"035","bert-base-multilingual-cased","tsdae","4","0","[""ifrs_en_train""]","0.003489472439082091","0","0.023410575126716935","0.00546218487394958","0.01143326184023198","0.0033089405027044226"
"038","bert-base-multilingual-cased","simcse","4","0","[""ifrs_en_train""]","0.003082226503092366","0","0.011851420658414637","0.0030637254901960784","0.006579052591485224","0.0018559762435040833"
"016","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train""]","0.24592734715420617","0.07082832875855939","0.11611126344986186","0.09421365103817972","0.1941615565752816","0.0849949382464363"
"017","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train""]","0.29106201575904117","0.0883359305712764","0.15713905298758338","0.15711727046850665","0.23765855567372973","0.13000302289209295"
"015","bert-base-multilingual-cased","simcse","4","4","[""ifrs_en_train""]","0.08643001195424796","0.02371209452325372","0.1876749322630488","0.05085274631663443","0.12680269299908448","0.04015364750276275"
"019","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_en_train""]","0.1401435885609074","0.06486378590064533","0.28507778478366913","0.0787091441801991","0.19793791600710783","0.07325117443525249"
"018","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.2898275496081074","0.102612343315459","0.27795635870357843","0.1923553846635311","0.28509376343346166","0.1569778382969192"
"020","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.2359242285326552","0.08596060446589972","0.21430482958444097","0.1412104142845622","0.22730322221001545","0.11943042244067968"
"032","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","0","0","[""ifrs_en_train""]","0.0032268578120730187","0.0015847785669043247","0.002842634793309622","0.0015457148006390734","0.0030736440672322275","0.001561114102708003"
"044","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","0","[""ifrs_en_train""]","0.027063750121285913","0.007263922518159806","0.03429636835548012","0.01112024246149299","0.02994784730065629","0.00960004506735051"
"041","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","0","[""ifrs_en_train""]","0.005856906282740208","0","0.02306005728154578","0.005395339954163484","0.012716878379340936","0.0032684464755734248"
"011","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train""]","0.21868636205853104","0.07387146623683263","0.13035047241783704","0.11389314744559384","0.18346131880304628","0.09811622634548084"
"010","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train""]","0.31401255917036497","0.09059041969345384","0.15391459605744331","0.12745099269333798","0.2501714896038938","0.1129202100185507"
"012","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_en_train""]","0.15669284915687542","0.10263682361108618","0.23091220394618664","0.07271939542096495","0.18628874719426025","0.08451312546473211"
"009","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_en_train""]","0.16501923132849414","0.11192156324801866","0.2450638653464547","0.0739083639422958","0.1969380324762578","0.0888935226886498"
"008","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.16996880291423896","0.07218851631685433","0.1482676338482896","0.10799207758231594","0.16131518973219086","0.0938779788206529"
"007","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.28276428608358756","0.0984798452606626","0.2687510354969599","0.13589680060455564","0.277176326760693","0.12114668680529268"

==> data/results_ofr.csv <==
"Name","ModelInit.bert_model_name","unsupervised_training.training_method","unsupervised_training.num_epochs","supervised_training.num_epochs","supervised_training_data.train_paths","ifrs_de_test_seen/metrics/one_shot_recall","ifrs_de_test_unseen/metrics/one_shot_recall","ifrs_en_test_seen/metrics/one_shot_recall","ifrs_en_test_unseen/metrics/one_shot_recall","ifrs_test_seen/metrics/one_shot_recall","ifrs_test_unseen/metrics/one_shot_recall"
"026","bert-base-multilingual-cased","simcse","0","0","[""ifrs_en_train""]","0.028388928317955996","0","0.05831995719636169","0.029411764705882353","0.04032430125880094","0.017817371937639197"
"035","bert-base-multilingual-cased","tsdae","4","0","[""ifrs_en_train""]","0.1078779276082328","0.022598870056497175","0.178705189941145","0.051470588235294115","0.13612118625986772","0.0400890868596882"
"038","bert-base-multilingual-cased","simcse","4","0","[""ifrs_en_train""]","0.04861603974449964","0.01694915254237288","0.08293204922418405","0.051470588235294115","0.06229997866439087","0.0378619153674833"
"016","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train""]","0.8963804116394606","0.1751412429378531","0.4472980203317282","0.5147058823529411","0.7173031790057606","0.3808463251670378"
"017","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train""]","0.915542938254081","0.1638418079096045","0.5548421615837347","0.6617647058823529","0.7717089822914445","0.46547884187082406"
"015","bert-base-multilingual-cased","simcse","4","4","[""ifrs_en_train""]","0.32824698367636623","0.07344632768361582","0.8651685393258427","0.2757352941176471","0.5423511841263068","0.19599109131403117"
"019","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_en_train""]","0.5223562810503903","0.3446327683615819","0.8908507223113965","0.2058823529411765","0.669298058459569","0.26057906458797325"
"018","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.9024130589070264","0.3954802259887006","0.9245585874799358","0.5294117647058824","0.9112438660123746","0.4766146993318486"
"020","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.8821859474804826","0.3050847457627119","0.907972177635099","0.5294117647058824","0.8924685299765308","0.44097995545657015"
"032","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","0","0","[""ifrs_en_train""]","0.0369056068133428","0","0.08614232209737828","0.011029411764705885","0.05653936419884788","0.0066815144766146995"
"044","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","0","[""ifrs_en_train""]","0.13413768630234207","0.1807909604519774","0.164258962011771","0.04411764705882353","0.14614892255173886","0.09799554565701558"
"041","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","0","[""ifrs_en_train""]","0.12313697657913414","0.011299435028248588","0.1781701444622793","0.05514705882352941","0.14508214209515682","0.0378619153674833"
"011","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train""]","0.8839602555003548","0.3446327683615819","0.5082932049224184","0.4522058823529412","0.7341583102197567","0.4097995545657015"
"010","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train""]","0.915542938254081","0.3389830508474576","0.5243445692883895","0.5625","0.7595476850864092","0.47438752783964366"
"012","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_en_train""]","0.5159687721788503","0.3050847457627119","0.8774745853397539","0.3014705882352941","0.6601237465329635","0.3028953229398664"
"009","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_en_train""]","0.560681334279631","0.4406779661016949","0.8614232209737828","0.26838235294117646","0.6806059312993386","0.3363028953229399"
"008","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.836763662171753","0.4745762711864407","0.8443017656500803","0.4669117647058824","0.8397695754213783","0.46993318485523383"
"007","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.8857345635202271","0.4632768361581921","0.9283039058319956","0.45588235294117646","0.9027096223597184","0.45879732739420936"

==> data/results_sen.csv <==
"Name","ModelInit.bert_model_name","unsupervised_training.training_method","unsupervised_training.num_epochs","supervised_training.num_epochs","supervised_training_data.train_paths","ifrs_de_test_seen/metrics/sensitivity","ifrs_de_test_unseen/metrics/sensitivity","ifrs_en_test_seen/metrics/sensitivity","ifrs_en_test_unseen/metrics/sensitivity","ifrs_test_seen/metrics/sensitivity","ifrs_test_unseen/metrics/sensitivity"
"026","bert-base-multilingual-cased","simcse","0","0","[""ifrs_en_train""]","0.02172344452330258","0","0.04176029962546816","0.029411764705882353","0.02971339165066496","0.017817371937639197"
"035","bert-base-multilingual-cased","tsdae","4","0","[""ifrs_en_train""]","0.06976579134137686","0.022598870056497175","0.11815587658284286","0.051470588235294115","0.08906194438517885","0.0400890868596882"
"038","bert-base-multilingual-cased","simcse","4","0","[""ifrs_en_train""]","0.03193162999763425","0.011299435028248588","0.05783841626538255","0.04963235294117647","0.042262285754924966","0.034521158129175944"
"016","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train""]","0.8085758220960492","0.1694915254237288","0.3641430354913502","0.5073529411764706","0.6313526776189461","0.3741648106904232"
"017","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train""]","0.8268216229004023","0.15254237288135594","0.463135366506153","0.6544117647058824","0.6817971694758551","0.4565701559020045"
"015","bert-base-multilingual-cased","simcse","4","4","[""ifrs_en_train""]","0.2433995741660752","0.07062146892655367","0.7803014089530943","0.2757352941176471","0.4574959106749164","0.1948775055679287"
"019","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_en_train""]","0.41172226165128933","0.327683615819209","0.8128589263420722","0.2058823529411765","0.5716805348126023","0.25389755011135856"
"018","bert-base-multilingual-cased","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.7966583865625738","0.3813559322033898","0.8509630818619582","0.5294117647058824","0.8183130645046582","0.4710467706013363"
"020","bert-base-multilingual-cased","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.772888573456352","0.2824858757062147","0.8244783306581058","0.5294117647058824","0.7934606358011521","0.43207126948775054"
"032","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","0","0","[""ifrs_en_train""]","0.0280281523539153","0","0.06046905653647227","0.011029411764705885","0.04096436953275016","0.0066815144766146995"
"044","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","0","[""ifrs_en_train""]","0.09075585521646558","0.1553672316384181","0.11074549670055288","0.042279411764705885","0.0987269753218121","0.08685968819599109"
"041","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","0","[""ifrs_en_train""]","0.08478826590962858","0.005649717514124294","0.12741216336721956","0.05514705882352941","0.10178507929734729","0.035634743875278395"
"011","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train""]","0.7848178377099598","0.327683615819209","0.4214731585518102","0.4522058823529412","0.6399295924898656","0.40311804008908686"
"010","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train""]","0.8267329074994086","0.3163841807909605","0.4335919386481184","0.5551470588235294","0.6699630182775052","0.4610244988864143"
"012","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_en_train""]","0.40589661698604207","0.2909604519774011","0.7966916354556803","0.3014705882352941","0.561731029087547","0.2973273942093541"
"009","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_en_train""]","0.45307546723444514","0.4124293785310734","0.7785625111467808","0.26838235294117646","0.5828675058672925","0.32516703786191536"
"008","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","simcse","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.7161402886207712","0.4463276836158192","0.7464686998394864","0.4632352941176471","0.7282341227508712","0.4565701559020045"
"007","/scratch/ali/lm_models/bert-base-multilingual-cased-finetuned-banz/","tsdae","4","4","[""ifrs_de_train"",""ifrs_en_train""]","0.784137686302342","0.4463276836158192","0.8529427501337614","0.45588235294117646","0.8115745679539151","0.4521158129175947"
